Matrix model approximations of fuzzy scalar field theories and their phase diagrams

We present an analysis of two different approximations to the scalar field theory on the fuzzy sphere, a nonperturbative and a perturbative one, which are both multitrace matrix models. We show that the former reproduces a phase diagram with correct features in a qualitative agreement with the previous numerical studies and that the latter gives a phase diagram with features not expected in the phase diagram of the field theory.

==> paper_fahrplan.txt <==
1 - introduction


----------------------------------------------------------
2 - overview and lessons

include : why perturbative formuale do not work



----------------------------------------------------------
3 - symmetric regime

include : thorough derivation of the phase diagram
	  phase diagram of the pure matrix model
	  phase diagram of the poly-like model
	  comparison of numerical results for perturbative effective action
	  comparison of my results and previous results for the simple C2^2 model - both r=+/-1

----------------------------------------------------------
4 - asymmetric regime

include : phase diagram of the pure matrix model
	  phase diagram of the poly-like model
	  how the new approach reconstructs the previous perturbative transition line

TO DO : better understanding of the transformation of the asymmetric phase diagram
	asymetric two cut for a general filling fraction
	analytic formula for the pure matrix model free energy

----------------------------------------------------------
5 - interplay of the two regimes and the triple point

include : discussion about the free energy
	  the free energy diagram
	  comparsison of mine and saman free enrgies

TO DO : the free energy diagram
	comparsison of mine and saman free enrgies

----------------------------------------------------------
6 - exotic phases

include : the simplest case of c4^2 extra term
	  the complete symmetric saman-like model
	  at least some discussion about the asymmetric model

TO DO : some analytic understanding of the full case



----------------------------------------------------------
7 - limits of Rn and renomalization

TO DO : understand where the mR enters my formale



----------------------------------------------------------
8 - conclusions

9x - party like there is no tomorrow


==> paper_to_do.txt <==
2DO FINISH

sec1


sec2


sec3


sec4
4.1	almost symmetric to asymetric single cut a true phase transition or just usefull notion?
	figures of the phase diagram and free energy
	the transition line between double and asym single cut
	solution for g=0
4.2	the x0 figure
	the phase diagram with the trafo line


sec5
the phase diagram and the free energy diagram


sec6
6.1	what about the r<0 g->0 case?
6.4	the full asymmetric odel again




2DO WRITE

sec1
whole

sec2
whole


sec3
3.1	finish the introduction to matrix models
3.2	napisat shishaninovi


sec4
4.1	free energy considerations determinng the fourth condition
	free energy considerations to distinguish between the double and asym single cut


sec5
discssion of the triple point value


sec6
6.2	discussion of the boundary line of the missing part of the phase diagram
6.3	transition lines in the paper
